Torus model properties of an ultra-hard X-ray selected sample of Seyfert galaxies

We characterize for the first time the torus properties of an ultra-hard X-ray (14-195 keV) volume-limited (DL<40 Mpc) sample of 24 Seyfert (Sy) galaxies (BCS40 sample). The sample was selected from the Swift/BAT nine month catalog. We use high angular resolution nuclear infrared (IR) photometry and N-band spectroscopy, the CLUMPY torus models and a Bayesian tool to characterize the properties of the nuclear dust. In the case of the Sy1s we estimate the accretion disk contribution to the subarcsecond resolution nuclear IR SEDs (~0.4'') which is, on average, 46+-28, 23+-13 and 11+-5% in the J-, H- and K-bands, respectively. This indicates that the accretion disk templates that assume a steep fall for longer wavelengths than 1 micron might underestimate its contribution to the near-IR emission. Using both optical (broad vs narrow lines) and X-ray (unabsorbed vs absorbed) classifications, we compare the global posterior distribution of the torus model parameters. We confirm that Sy2s have larger values of the torus covering factor (CT~0.95) than Sy1s (CT~0.65) in our volume-limited Seyfert sample. These findings are independent of whether we use an optical or X-ray classification. We find that the torus covering factor remains essentially constant within the errors in our luminosity range and there is no clear dependence with the Eddington ratio. Finally, we find tentative evidence that even an ultra hard X-ray selection is missing a significant fraction of highly absorbed type 2 sources with very high covering factor tori.

==> abstract.txt <==
Torus model properties of an ultra-hard X-ray selected sample of Seyfert galaxies

We characterize for the first time the torus properties of an ultra-hard X-ray (14--195~keV) 
volume-limited (DL<40 Mpc) sample of 24 Seyfert (Sy) galaxies (BCS40 sample). The sample was
selected from the Swift/BAT nine month catalog. We use high angular resolution nuclear infrared
(IR) photometry and N-band spectroscopy, the CLUMPY torus models and a Bayesian tool to 
characterize the properties of the nuclear dust. In the case of the Sy1s we estimate the accretion
disk contribution to the subarcsecond resolution nuclear IR SEDs (~0.4'') which is, on average, 
46+-28, 23+-13 and 11+-5% in the J-, H- and K-bands, respectively. This indicates that the accretion
disk templates that assume a steep fall for longer wavelengths than 1 micron might underestimate its
contribution to the near-IR emission. Using both optical (broad vs narrow lines) and X-ray (unabsorbed
vs absorbed) classifications, we compare the global posterior distribution of the torus model 
parameters. We confirm that Sy2s have larger values of the torus covering factor (CT~0.95) than Sy1s 
(CT~0.65) in our volume-limited Seyfert sample. These findings are independent of whether we use an 
optical or X-ray classification. We find that the torus covering factor remains essentially constant 
within the errors in our luminosity range and there is no clear dependence with the Eddington ratio. 
Finally, we find tentative evidence that even an ultra hard X-ray selection is missing a significant
fraction of highly absorbed type 2 sources with very high covering factor tori.

Short title(running head): Torus model properties of an ultra-hard X-ray selected sample





